Nintendo Super Smash Bros. Melee: An "Untouchable" Agent

Nintendo's Super Smash Bros. Melee fighting game can be emulated on modern hardware allowing us to inspect internal memory states, such as character positions. We created an AI that avoids being hit by training using these internal memory states and outputting controller button presses. After training on a month's worth of Melee matches, our best agent learned to avoid the toughest AI built into the game for a full minute 74.6% of the time.

==> a3cresults.txt <==
0 0.0134353741497 0.021855296538 158.051020408 129.628131588 0.0339104 0.0
1 1.63416666667 0.271575393665 109.534 16.7580680271 0.0842316 0.0
2 1.78629251701 0.480824802186 118.251020408 28.6803681874 0.203626 0.0
3 1.65916666667 0.348199934584 111.212 21.2126154917 0.325756 0.0
4 1.6496969697 0.305812413952 110.597979798 18.7198915422 0.412386 0.0
5 1.6911 0.433281036588 112.582 26.0761054607 0.524577 0.0
6 1.69276666667 0.397152938635 113.17 24.0346645494 0.591658 0.0
7 1.6679 0.366695651885 111.1 22.1417704802 0.679529 0.0
8 1.64936666667 0.287375362355 110.584 17.6906456637 0.759403 0.0
9 1.72916666667 0.379375034322 115.214 22.7036605859 0.779811 0.0
10 1.7204 0.401356665988 115.0 24.2815156034 0.812981 0.0
11 1.71316666667 0.452275082223 113.768 27.2428738572 0.819923 0.0
12 1.7179 0.393542502293 115.362 24.1688012942 0.798755 0.0
13 1.7411 0.419016322938 116.43 25.1733410576 0.815759 0.0
14 1.71586666667 0.429378651852 114.31 25.8390769959 0.794456 0.0
15 1.67956666667 0.333679372052 112.256 20.3869189433 0.80493 0.0
16 1.68736666667 0.379206567864 112.736 22.7754759336 0.797572 0.0
17 1.6892 0.382090774555 112.822 23.1168837865 0.821782 0.0
18 1.6535 0.316495523928 110.68 19.3206004047 0.825428 0.0
19 1.6917 0.363560325118 112.484 22.0476244525 0.779276 0.0
20 1.7275 0.428335116728 115.258 25.7528917988 0.769159 0.0
21 1.69793333333 0.354023156807 112.838 21.2629197431 0.747659 0.0
22 1.67306666667 0.350074811052 112.004 21.497627404 0.787454 0.0
23 1.7199 0.41055665599 114.754 24.7470702104 0.764693 0.0
24 1.66343333333 0.374413750638 111.34 22.7288451092 0.801395 0.0
25 1.69156666667 0.363789455287 112.98 22.1193037865 0.816746 0.0
26 1.68566666667 0.342252505875 112.722 21.1288597894 0.831459 0.0
27 1.66383333333 0.348686862066 111.208 21.1644214662 0.832386 0.0
28 1.6915 0.333853718798 112.834 20.1224860293 0.832685 0.0
29 1.7224 0.436287896794 114.87 26.1466843022 0.79049 0.0
30 1.6818 0.369571649947 112.382 22.3332952338 0.792311 0.0
31 1.70613333333 0.398950211319 113.892 24.2432740363 0.806313 0.0
32 1.68766666667 0.359601785931 112.924 21.8940682378 0.809452 0.0
33 1.70673333333 0.388743268609 113.572 23.3305125533 0.797261 0.0
34 1.71543333333 0.372450042884 114.05 22.8565854843 0.829374 0.0
35 1.69783333333 0.386297632805 113.59 23.3511862654 0.860005 0.0
36 1.68793333333 0.341280197687 112.696 20.4427880682 0.854848 0.0
37 1.70293333333 0.374114147762 113.79 23.0719288314 0.801838 0.0
38 1.66356666667 0.304904085101 111.142 18.7924941399 0.76608 0.0
39 1.71826666667 0.349246325042 114.68 20.9245692907 0.805993 0.0
40 1.6482 0.28800286264 110.514 17.7556133096 0.783481 0.0
41 1.67653333333 0.340997530131 112.38 20.7898917746 0.781818 0.0
42 1.68433333333 0.381762142352 112.192 23.3182146829 0.775384 0.0
43 1.68073333333 0.374886525053 112.518 22.6553674876 0.778709 0.0
44 1.67846666667 0.355048797898 111.644 21.4279551988 0.798039 0.0
45 1.72403333333 0.425602395304 114.644 25.6073673774 0.822676 0.0
46 1.73346666667 0.496796385745 115.264 29.7380279104 0.786925 0.0
47 1.69476666667 0.341174199559 113.448 20.8733154051 0.787215 0.0
48 1.7178 0.419533926585 114.372 25.2559223946 0.823667 0.0
49 1.66386666667 0.331224905129 111.348 20.333787055 0.842664 0.0
50 1.6733 0.388319597754 111.808 23.4822302178 0.829232 0.0
51 1.7006 0.368745133301 113.464 22.5293742479 0.827741 0.0
52 1.70166666667 0.353069870328 113.516 21.4288064063 0.801278 0.0
53 1.69083333333 0.355900852298 112.886 21.7725745836 0.811702 0.0
54 1.68676666667 0.385802037608 112.288 23.2229424492 0.782861 0.0
55 1.72803333333 0.423972246209 115.142 25.5220264869 0.79229 0.0
56 1.69503333333 0.402965809137 113.262 24.3663980925 0.786659 0.0
57 1.7208 0.405940094103 114.438 24.585079947 0.801203 0.0
58 1.68703703704 0.333730029567 112.816161616 20.2242114482 0.79019 0.0
59 1.74458333333 0.447131094063 115.6825 26.9442330332 0.811991 0.0
60 1.70711340206 0.403105535872 114.035051546 24.6437882064 0.77308 0.0
61 1.65292134831 0.309742279495 110.384269663 18.9559684881 0.800302 0.0
62 1.7143537415 0.4457016706 114.948979592 26.8622230944 0.805997 0.0
63 1.71041666667 0.357487660485 113.690909091 21.7555616524 0.761411 0.0
64 1.70948453608 0.404582100293 113.680412371 24.3981351289 0.806373 0.0
65 1.68801498127 0.371506942082 112.564044944 22.5611491021 0.79192 0.0
66 1.68996254682 0.348123736516 112.685393258 21.13540908 0.79868 0.0
67 1.69585034014 0.377700123772 113.446938776 22.8557642624 0.765726 0.0
68 1.66462121212 0.329906028791 111.161363636 20.0573916992 0.771137 0.0
69 1.67420875421 0.304475256812 111.678787879 18.7068791578 0.735471 0.0
70 1.67325670498 0.397991437624 112.128735632 24.1690783167 0.729135 0.0
71 1.69144927536 0.40394560796 112.863043478 24.338928013 0.730539 0.0
72 1.6789122807 0.343142151542 111.776842105 20.6526330812 0.758228 0.0
73 1.67898876404 0.398862115761 112.820224719 24.3641668166 0.724938 0.0
74 1.67551020408 0.331648839654 111.465306122 20.0735337078 0.786325 0.0
75 1.68147727273 0.336212511693 112.361363636 20.3807810082 0.789438 0.0
76 1.70057239057 0.386886922176 113.402020202 23.241507539 0.798975 0.0
77 1.69624521073 0.399160934968 113.188505747 24.0472017885 0.779484 0.0
78 1.68 0.346450883577 112.287640449 20.8509521795 0.782027 0.0
79 1.69221088435 0.398015184443 112.957142857 24.2638599147 0.803813 0.0
80 1.70518939394 0.446733616069 113.931818182 26.8076462356 0.801538 0.0
81 1.67444444444 0.317118408954 111.553535354 19.43673141 0.84405 0.0
82 1.67260536398 0.362304044993 111.245977011 21.8183030019 0.853772 0.0
83 1.67828070175 0.36426995425 112.002105263 22.1366568053 0.825646 0.0
84 1.66481884058 0.326573990155 111.630434783 19.8303222974 0.847197 0.0
85 1.70820224719 0.353303672057 114.224719101 21.4310248744 0.809166 0.0
86 1.68591836735 0.333906150885 112.7 20.3068752809 0.792566 0.0
87 1.70583333333 0.369144605675 113.965909091 22.3253060977 0.789977 0.0
88 1.69653198653 0.377611050312 113.343434343 22.9412784054 0.767316 0.0
89 1.68551724138 0.384046089849 112.455172414 23.2528270862 0.780454 0.0
90 1.70344444444 0.429830414449 113.573333333 26.1859198807 0.778294 0.0
91 1.64869415808 0.329961487808 110.597938144 20.494937667 0.824475 0.0
92 1.67852272727 0.339949809856 111.865909091 20.8101313086 0.794743 0.0
93 1.69410774411 0.397876752057 113.151515152 24.0738609395 0.829949 0.0
94 1.67122605364 0.321644129972 111.354022989 19.4103586789 0.877299 0.0
95 1.70283154122 0.362479825578 113.759139785 22.0519925053 0.835112 0.0
96 1.66968085106 0.33836069454 111.974468085 20.9962354081 0.788386 0.0
97 1.66213483146 0.362788564276 111.348314607 22.2195890513 0.821663 0.0
98 1.69670068027 0.416637956806 113.087755102 25.1056228571 0.816878 0.0
99 1.71102272727 0.406422976525 114.275 24.6216702871 0.831868 0.0


